Hybrid Resource Allocation Scheme for Bistatic ISAC with Data Channels

Bistatic integrated sensing and communication (ISAC) enables efficient reuse of the existing cellular infrastructure and is likely to play an important role in future sensing networks. In this context, ISAC using the data channel is a promising approach to improve the bistatic sensing performance compared to relying solely on pilots. One of the challenges associated with this approach is resource allocation: the communication link aims to transmit higher modulation order (MO) symbols to maximize the throughput, whereas a lower MO is preferable for sensing to achieve a higher signal-to-noise ratio in the radar image. To address this conflict, this paper introduces a hybrid resource allocation scheme. By placing lower MO symbols as pseudo-pilots on a suitable sensing grid, we enhance the bistatic sensing performance while only slightly reducing the spectral efficiency of the communication link. Simulation results validate our approach against different baselines and provide practical insights into how decoding errors affect the sensing performance.

==> data/Image_SNR_Inf_Vec_Len512_CW_len_1024_N_weak_5_Spacing_freq_4_Spacing_time_4.txt <==
15.0	3.61630e+01 3.61580e+01 2.71900e+01 3.60990e+01
14.0	3.57010e+01 3.57010e+01 2.66850e+01 3.56350e+01
13.0	3.51800e+01 3.51800e+01 2.61230e+01 3.51080e+01
12.0	3.46030e+01 3.46010e+01 2.55060e+01 3.45210e+01
11.0	3.39710e+01 3.39590e+01 2.48370e+01 3.38740e+01
10.0	3.32870e+01 3.32380e+01 2.41210e+01 3.31490e+01
9.5	3.29270e+01 3.28600e+01 2.37460e+01 3.27640e+01
9.0	3.25550e+01 3.24510e+01 2.33620e+01 3.23530e+01
8.5	3.21730e+01 3.20320e+01 2.29680e+01 3.19250e+01
8.0	3.17810e+01 3.15010e+01 2.25650e+01 3.13790e+01
7.5	3.13790e+01 3.07120e+01 2.21550e+01 3.05580e+01
7.0	3.09680e+01 2.93010e+01 2.17370e+01 2.90610e+01
6.5	3.05490e+01 2.71640e+01 2.13120e+01 2.67070e+01
6.0	3.01230e+01 2.46170e+01 2.08810e+01 2.37300e+01
5.5	2.96890e+01 2.30650e+01 2.04450e+01 2.17870e+01
5.0	2.92490e+01 2.23880e+01 2.00030e+01 2.09640e+01
4.5	2.88030e+01 2.20370e+01 1.95570e+01 2.05660e+01
4.0	2.83510e+01 2.17830e+01 1.91080e+01 2.02900e+01
3.5	2.78950e+01 2.15380e+01 1.86550e+01 2.00510e+01
3.0	2.74340e+01 2.12800e+01 1.81990e+01 1.98140e+01
2.5	2.69690e+01 2.09990e+01 1.77410e+01 1.95520e+01
2.0	2.65000e+01 2.06460e+01 1.72800e+01 1.92700e+01
1.5	2.60280e+01 2.01380e+01 1.68180e+01 1.89470e+01
1.0	2.55530e+01 1.94260e+01 1.63550e+01 1.86020e+01
0.5	2.50750e+01 1.87610e+01 1.58910e+01 1.82230e+01
0.0	2.45940e+01 1.82140e+01 1.54270e+01 1.78300e+01
-1.0	2.36270e+01 1.71210e+01 1.44990e+01 1.68480e+01
-2.0	2.26530e+01 1.59500e+01 1.35730e+01 1.57700e+01
-3.0	2.16730e+01 1.47420e+01 1.26530e+01 1.46290e+01
-4.0	2.06890e+01 1.33790e+01 1.17420e+01 1.33140e+01
-5.0	1.97020e+01 1.19590e+01 1.08440e+01 1.19420e+01
-6.0	1.87140e+01 1.04740e+01 9.96100e+00 1.04740e+01
-7.0	1.77240e+01 9.01900e+00 9.09700e+00 9.01600e+00
-8.0	1.67340e+01 7.47200e+00 8.25700e+00 7.48100e+00


==> data/Missed_Det_Inf_Vec_Len512_CW_len_1024_N_weak_5_Spacing_freq_4_Spacing_time_4.txt <==
15.0	1.04000e-01 1.04000e-01 1.00000e-01 1.04000e-01
14.0	1.04000e-01 1.04000e-01 9.20000e-02 1.04000e-01
13.0	9.20000e-02 9.20000e-02 8.00000e-02 1.04000e-01
12.0	8.00000e-02 8.00000e-02 8.80000e-02 1.04000e-01
11.0	8.00000e-02 8.00000e-02 8.80000e-02 1.08000e-01
10.0	9.20000e-02 9.20000e-02 8.80000e-02 9.20000e-02
9.5	9.20000e-02 9.20000e-02 8.80000e-02 9.20000e-02
9.0	9.20000e-02 9.20000e-02 9.60000e-02 8.00000e-02
8.5	8.80000e-02 8.80000e-02 1.04000e-01 7.60000e-02
8.0	7.60000e-02 7.60000e-02 1.20000e-01 7.60000e-02
7.5	6.80000e-02 6.00000e-02 1.36000e-01 8.40000e-02
7.0	5.60000e-02 7.20000e-02 1.52000e-01 6.00000e-02
6.5	5.60000e-02 9.20000e-02 1.60000e-01 8.80000e-02
6.0	5.60000e-02 1.16000e-01 1.72000e-01 1.00000e-01
5.5	5.60000e-02 1.16000e-01 2.00000e-01 1.84000e-01
5.0	5.60000e-02 1.64000e-01 2.04000e-01 2.40000e-01
4.5	5.60000e-02 1.76000e-01 2.32000e-01 2.20000e-01
4.0	6.40000e-02 1.92000e-01 2.52000e-01 2.24000e-01
3.5	6.40000e-02 2.28000e-01 2.76000e-01 2.76000e-01
3.0	6.40000e-02 2.12000e-01 2.92000e-01 2.56000e-01
2.5	6.80000e-02 2.08000e-01 3.16000e-01 2.88000e-01
2.0	6.80000e-02 2.28000e-01 3.36000e-01 2.84000e-01
1.5	6.40000e-02 2.36000e-01 3.64000e-01 2.92000e-01
1.0	6.40000e-02 2.56000e-01 3.76000e-01 2.84000e-01
0.5	6.80000e-02 2.68000e-01 4.28000e-01 3.12000e-01
0.0	6.40000e-02 3.00000e-01 4.48000e-01 3.60000e-01
-1.0	9.60000e-02 3.68000e-01 5.48000e-01 4.04000e-01
-2.0	1.40000e-01 4.16000e-01 6.04000e-01 4.04000e-01
-3.0	1.64000e-01 4.92000e-01 6.80000e-01 5.28000e-01
-4.0	2.04000e-01 6.00000e-01 7.24000e-01 6.08000e-01
-5.0	2.56000e-01 6.84000e-01 7.68000e-01 6.76000e-01
-6.0	3.08000e-01 7.60000e-01 7.84000e-01 7.64000e-01
-7.0	3.52000e-01 8.20000e-01 8.20000e-01 8.28000e-01
-8.0	4.00000e-01 8.60000e-01 8.48000e-01 8.60000e-01


==> data/SER_Inf_Vec_Len512_CW_len_1024_N_weak_5_Spacing_freq_4_Spacing_time_4.txt <==
15.0	7.27000e-05 7.79000e-05
14.0	4.00000e-07 4.00000e-07
13.0	1.00000e-07 0.00000e+00
12.0	7.20000e-06 7.10000e-06
11.0	7.84000e-05 7.82000e-05
10.0	3.67400e-04 3.80400e-04
9.5	6.75400e-04 6.99800e-04
9.0	1.20370e-03 1.25480e-03
8.5	2.20730e-03 2.34580e-03
8.0	5.89390e-03 6.29160e-03
7.5	2.15935e-02 2.30074e-02
7.0	7.58143e-02 8.08030e-02
6.5	2.04895e-01 2.18549e-01
6.0	3.67796e-01 3.92236e-01
5.5	4.60924e-01 4.91588e-01
5.0	5.04416e-01 5.37975e-01
4.5	5.33996e-01 5.69522e-01
4.0	5.58832e-01 5.96010e-01
3.5	5.81051e-01 6.19706e-01
3.0	6.01408e-01 6.41416e-01
2.5	6.20384e-01 6.61633e-01
2.0	6.38513e-01 6.80539e-01
1.5	6.57681e-01 6.98163e-01
1.0	6.79791e-01 7.14678e-01
0.5	7.00200e-01 7.30091e-01
0.0	7.16531e-01 7.44349e-01
-1.0	7.43607e-01 7.69981e-01
-2.0	7.66934e-01 7.92142e-01
-3.0	7.87293e-01 8.11314e-01
-4.0	8.04966e-01 8.27792e-01
-5.0	8.20289e-01 8.41982e-01
-6.0	8.33604e-01 8.54218e-01
-7.0	8.45154e-01 8.64787e-01
-8.0	8.55175e-01 8.73911e-01

